Multi-band reflectance and shadowing of RX J1604.3-2130 protoplanetary disk in scattered light

Context.Spatially-resoved cicrumstellar disk spectrum and composition can provide valuable insights into the bulk composition of forming planets, as well as the mineralogical signatures that emerge during and after planet formation. Aims. We aim to systemically extract the RX~J1604.3-213010 (J1604 hereafter) protoplanetary disk in high-contrast imaging observations, and obtain its multi-band reflectance in visible to near-infrared wavelengths. Methods. We obtained coronagraphic observations of J1604 from the Keck Observatory's NIRC2 instrument, and archival data from the Very Large Telescope's SPHERE instrument. Using archival images to remove star light and speckles, we recovered the J1604 disk and obtained its surface brightness using forward modeling. Together with polarization data, we obtained the relative reflectance of the disk in $R$, $J$, $H$ ($H2$ and $H3$), $K$ ($K1$ and $K2$), and $L'$ bands spanning two years. Results. Relative to the J1604 star, the resolved disk has a reflectance of ${\sim}10^{-1}$~arcsec$^{-2}$ in $R$ through $H$ bands and ${\sim}10^{-2}$~arcsec$^{-2}$ in $K$ and $L'$ bands, showing a blue color. Together with other systems, we summarized the multi-band reflectance for 9 systems. We also identified varying disk geometry structure, and a shadow that vanished between June and August in 2015. Conclusions. Motivated by broad-band observations, the deployment of cutting-edge technologies could yield higher-resolution reflection spectra, thereby informing the dust composition of disks in scattered light in the future. With multi-epoch observations, variable shadows have the potential to deepen insights into the dynamic characteristics of inner disk regions.

==> prepcitationformat.txt <==
%%%%%%The command BELOW link only the year (not the author name)
\makeatletter
% Patch case where name and year are separated by aysep
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@aysep\NAT@spacechar}{\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@aysep\NAT@spacechar\NAT@hyper@{\NAT@date}}{}{}

% Patch case where name and year are separated by opening bracket
\patchcmd{\NAT@citex}
  {\@citea\NAT@hyper@{%
     \NAT@nmfmt{\NAT@nm}%
     \hyper@natlinkbreak{\NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi}%
       {\@citeb\@extra@b@citeb}%
     \NAT@date}}
  {\@citea\NAT@nmfmt{\NAT@nm}%
   \NAT@spacechar\NAT@@open\if*#1*\else#1\NAT@spacechar\fi\NAT@hyper@{\NAT@date}}
  {}{}
\makeatother
%%%%%%The command ABOVE link only the year (not the author name)

